Incidental or influential? - Challenges in automatically detecting citation importance using publication full texts

This work looks in depth at several studies that have attempted to automate the process of citation importance classification based on the publications full text. We analyse a range of features that have been previously used in this task. Our experimental results confirm that the number of in text references are highly predictive of influence. Contrary to the work of Valenzuela et al. we find abstract similarity one of the most predictive features. Overall, we show that many of the features previously described in literature are not particularly predictive. Consequently, we discuss challenges and potential improvements in the classification pipeline, provide a critical review of the performance of individual features and address the importance of constructing a large scale gold standard reference dataset.

==> old_bibliography.txt <==
\begin{thebibliography}{5}

\bibitem {diet}
Dietz, L., Bickel, S. and Scheffer, T.:
Unsupervised prediction of citation influences. In Proceedings of the 24th international conference on Machine learning, pp. 233–240. ACM. (2007)

\bibitem {hirs}
Hirsch JE.:
An index to quantify an individual’s scientific research output. Proc Natl Acad Sci U S A 2005; 102: 16569–16572 (2005) 

\bibitem {how:li}
Hou, W.-R., Li, M., and Niu, D.-K.:
Counting citations in texts rather than reference lists to improve the accuracy of assessing scientific contribution. BioEssays, 33(10), 724–727. (2007)

\bibitem {kno:her}
Knoth, P. and Herrmannova, D.:
Towards Semantometrics: A New Semantic Similarity Based Measure for Assessing a Research Publication's Contribution. D-Lib Magazine, 20(11/12) (2014)

\bibitem {law:gil}
Lawrence, S.; Giles, C. L. and Bollacker, K. D.:
Digital libraries and autonomous citation indexing. Computer 32(6):67– 71. (1999)

\bibitem {teu:sid}
Teufel, S., Siddharthan, A., and Tidhar, D.:
Automatic classification of citation function. In Proceedings of the 2006 Conference on Empirical Methods in Natural Language Processing, EMNLP ’06, pp. 103–110, Stroudsburg, PA, USA. Association for Computational Linguistics. (2006)

\bibitem {val:ha}
Valenzuela, M.; Ha, V. and Etzioni, O.:
Identifying Meaningful Citations, in 'Scholarly Big Data: AI Perspectives, Challenges, and Ideas, Papers from the 2015 AAAI Workshop' , AAAI Press, Menlo Park, CA , pp. 21--26 . (2015)

\bibitem {zhu:tur}
Zhu, X., Turney, P., Lemire, D. and Vellino, A. (2014). Measuring academic influence: Not all citations are equal. Journal of the Association for Information Science and Technology, 66(2), pp.408-427.
\end{thebibliography}
